Efficient Execution of Irregular Wavefront Propagation Pattern on Many Integrated Core Architecture

The efficient execution of image processing algorithms is an active area of Bioinformatics. In image processing, one of the classes of algorithms or computing pattern that works with irregular data structures is the Irregular Wavefront Propagation Pattern (IWPP). In this class, elements propagate information to neighbors in the form of wave propagation. This propagation results in irregular access to data and expansions. Due to this irregularity, current implementations of this class of algorithms requires atomic operations, which is very costly and also restrains implementations with Single Instruction, Multiple Data (SIMD) instructions in Many Integrated Core (MIC) architectures, which are critical to attain high performance on this processor. The objective of this study is to redesign the Irregular Wavefront Propagation Pattern algorithm in order to enable the efficient execution on processors with Many Integrated Core architecture using SIMD instructions. In this work, using the Intel (R) Xeon Phi (TM) coprocessor, we have implemented a vector version of IWPP with up to 5.63x gains on non-vectored version, a parallel version using First In, First Out (FIFO) queue that attained speedup up to 55x as compared to the single core version on the coprocessor, a version using priority queue whose performance was 1.62x better than the fastest version of GPU based implementation available in the literature, and a cooperative version between heterogeneous processors that allow to process images bigger than the Intel (R) Xeon Phi (TM) memory and also provides a way to utilize all the available devices in the computation.

==> graficos/01-vetorizacao.dat <==
cover recon  		fill
25	4.2865628326 	5.4600813651	
50	5.1717180048 	5.6312912595	
75	4.3859826037 	5.2621249674	
100	4.5631135408 	4.6321908248	


==> graficos/02-escalabilidade.dat <==
threads	recon		fill80
1	1		1
20	17.7470030004	16.2223726318
40	32.373026795	30.6047829190
60	39.7005161226	38.7659828094
80	47.6398673897	45.7334673625
100	55.099352525	52.9723472542
120	55.7735462733	48.7530412455
140	55.5791946053	49.9098709536
160	53.1001979744	44.3325334330
180	51.8123222684	44.7011217932
200	52.1625764575	48.3341334814
220	53.2000535088	45.6169523679
240	46.2925333912	41.2006584159


==> graficos/03-cobertura.dat <==
cover	recon		fill
25	5.384181466	4.1669497478
50	8.052050223	6.3647887972
75	15.91760459	12.278004287
100	17.37875983	15.2908107157


==> graficos/04-tamanhos.dat <==
nr 	size 		25 		50 		75 		100
10 	$4K\times4K$ 	5.384181466	8.052050223	15.91760459	17.37875983
35 	$8K\times8K$ 	7.382202251	11.6841647	19.06793815	22.69105752
60 	$16K\times16K$ 	9.045548674	12.08894487	20.516107	23.59264391


==> graficos/05-estruturas.dat <==
nr 	size 		10		20 		35 		50 		65		80
5	$4K\times4K$	6.790		17.37875983	19.59527301	23.18929553	30.68316348	34.83127438
20	$8K\times8K$	6.983		22.69105752	25.75522122	28.2925247	40.97036816	45.79121663
35 	$16K\times16K$	7.120		23.59264391	27.2741129	28.1397539	40.26416093	45.7193243


==> graficos/06-cooperativo.dat <==
nr  size    base    1cpu    1mic    2mic    1cpu1mic    1cpu2mic
5   $16K\times16K$  121.38  8.848579    4.507075    2.494483    3.069958    2.04777
20  $24K\times24K$  272.89  19.166425   8.101818    4.706203    6.107747    3.97117
35  $32K\times32K$  484.97  32.956337   14.967885   8.195273    9.923658    6.781002

